Hydrodynamic limit of Robinson-Schensted-Knuth algorithm

We investigate the evolution in time of the position of a fixed number in the insertion tableau when the Robinson-Schensted-Knuth algorithm is applied to a sequence of random numbers. When the length of the sequence tends to infinity, a typical trajectory after scaling converges uniformly in probability to some deterministic curve.

==> bumpingcurve.txt <==

# Curve 0 of 1, 100 points
# Curve title: "xx(z),yy(z)"
# x y type
 0.08244  23.36422  i
 0.10602  17.90474  i
 0.12810  14.60525  i
 0.14911  12.36679  i
 0.16931  10.73462  i
 0.18887  9.48426  i
 0.20790  8.49129  i
 0.22650  7.68081  i
 0.24473  7.00488  i
 0.26264  6.43126  i
 0.28027  5.93743  i
 0.29767  5.50716  i
 0.31486  5.12840  i
 0.33186  4.79205  i
 0.34871  4.49108  i
 0.36541  4.21994  i
 0.38198  3.97424  i
 0.39844  3.75041  i
 0.41480  3.54554  i
 0.43107  3.35722  i
 0.44727  3.18346  i
 0.46340  3.02257  i
 0.47947  2.87311  i
 0.49549  2.73388  i
 0.51147  2.60382  i
 0.52741  2.48204  i
 0.54333  2.36774  i
 0.55922  2.26024  i
 0.57510  2.15893  i
 0.59096  2.06329  i
 0.60682  1.97285  i
 0.62268  1.88718  i
 0.63854  1.80592  i
 0.65441  1.72873  i
 0.67030  1.65531  i
 0.68621  1.58539  i
 0.70213  1.51874  i
 0.71809  1.45512  i
 0.73407  1.39435  i
 0.75009  1.33623  i
 0.76615  1.28060  i
 0.78225  1.22731  i
 0.79840  1.17622  i
 0.81460  1.12720  i
 0.83085  1.08013  i
 0.84717  1.03492  i
 0.86354  0.99145  i
 0.87998  0.94963  i
 0.89650  0.90939  i
 0.91308  0.87063  i
 0.92975  0.83330  i
 0.94650  0.79731  i
 0.96333  0.76261  i
 0.98026  0.72913  i
 0.99728  0.69682  i
 1.01440  0.66564  i
 1.03162  0.63552  i
 1.04896  0.60644  i
 1.06641  0.57833  i
 1.08397  0.55118  i
 1.10166  0.52493  i
 1.11948  0.49955  i
 1.13744  0.47502  i
 1.15553  0.45129  i
 1.17377  0.42835  i
 1.19216  0.40617  i
 1.21071  0.38471  i
 1.22943  0.36396  i
 1.24832  0.34390  i
 1.26739  0.32450  i
 1.28664  0.30575  i
 1.30609  0.28762  i
 1.32575  0.27010  i
 1.34561  0.25317  i
 1.36570  0.23682  i
 1.38602  0.22104  i
 1.40659  0.20581  i
 1.42741  0.19113  i
 1.44850  0.17697  i
 1.46987  0.16333  i
 1.49153  0.15021  i
 1.51351  0.13760  i
 1.53581  0.12548  i
 1.55846  0.11386  i
 1.58148  0.10273  i
 1.60489  0.09209  i
 1.62871  0.08193  i
 1.65298  0.07226  i
 1.67771  0.06309  i
 1.70296  0.05441  i
 1.72876  0.04623  i
 1.75515  0.03856  i
 1.78220  0.03142  i
 1.80997  0.02483  i
 1.83855  0.01882  i
 1.86804  0.01341  i
 1.89859  0.00868  i
 1.93042  0.00471  i
 1.96389  0.00166  i
 2.00000  0.00000  i


